Correcting the effect of stellar spots on ARIEL transmission spectra

The goal of this study is to assess the impact of the stellar spots on the extraction of the planetary transmission spectra observed by ARIEL. We develop a method to model the stellar spectrum of a star in the presence of spots by using the out-of-transit observations. It is based on a chi squared minimization procedure of the out-of-transit spectrum on a grid of stellar spectra with different sizes and temperatures of the spots. The approach allows us also to study the temporal evolution of the spots when comparing stellar spectra observed at different epochs. We also present a method to correct the transit depth variations due to non-occulted stellar spots and estimate the error we introduce if we apply the same correction to crossings over the stellar spots. The method is tested on three types of stellar targets that ARIEL will observe in its 4-years mission lifetime. In all the explored cases, the approach allows to reliably recover the spot parameters (size and temperature) from out-of-transit observations and, for non-occulted spots, to confidently recover the planetary atmosphere transmission spectrum within the noise level(with average uncertainty of at most 3.3% of the planetary signal). Conversely, we find systematic biases in the inferred planetary spectra due to the occulted spots, with measurable effects for the brightest targets especially for more contrasted spots.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
